Uniform effective estimates for $\vert L(1,\chi)\vert$

Let $L(s,\chi)$ be the Dirichlet $L$-function associated to a non-principal primitive Dirichlet character $\chi$ defined modulo $q$, where $q\ge 3$. We prove, under the assumption of the Generalised Riemann Hypothesis, the validity of estimates given by Lamzouri, Li, and Soundararajan on $\vert L(1,\chi) \vert$. As a corollary, we have that similar estimates hold for the class number of the imaginary quadratic field $\mathbb{Q}(\sqrt{-q})$, $q\ge 5$.

==> website/LLS-ineq/verif/analysis-maxL.txt <==
 *****   Statistics for MaxL  ***** 
name source fileanalysis = maxL-values.csv
  *****   MAX   *****
maximal value on column max = 3.6521034411915981209 attained at q = 959.0
second maximal value on column max = 3.6383951771280245427 attained at q = 671.0
  *****   MIN   *****
minimal value on column max = 0.60459978807807261686 attained at q = 3.0
second minimal value on column max = 0.78539816339744830963 attained at q = 4.0
  *****   MAX  normalised values max/f(q) *****
maximal value on column norm = 1.6489453161019673082 attained at q = 479.0
second maximal value on column norm = 1.6434598348954612413 attained at q = 671.0
  *****   Min normalised values max/f(q) *****
minimal value on column norm = 0.057396234074243676032 attained at q = 3.0
second minimal value on column norm = 0.2458198453568954543 attained at q = 4.0
  *****   MAX max/loglog q*****
maximal value on column max/loglog q = 6.428641717724489205 attained at q = 3.0
second maximal value on column max/loglog q = 2.4045186302553568385 attained at q = 4.0
  *****   MIN max/loglog q *****
minimal value on column max/loglog q = 0.7999027125465401129 attained at q = 144.0
second minimal value on column max/loglog q = 0.81386794281634442704 attained at q = 576.0
  *****   STATS MaxL  *****
*** Detecting values Mq >= ubound(q) = 0.47*L2*f(q) and saving them on file uexceptLLS.txt
 No integers for which Mq >= ubound(q) = 0.47*L2*f(q) detected 
*** Detecting values Mq <= lbound(q) = 0.325*L2*f(q) and saving them on file lexceptLLS.txt
*** There are n.379 integers for which Mq <= lbound(q) = 0.325*L2*f(q)
*** Detecting values Mq >= ULI-ubound(q) = 0.71*L2 and saving them on file uexceptULI.txt
*** There are n.1 integers for which Mq >= ULI-ubound(q) = 0.71*L2
*** Detecting values Mq <= ULI-lbound(q) = 0.4*L2 and saving them on file lexceptULI.txt
*** There are n.373 integers for which Mq <= ULI-lbound(q) = 0.4*L2
*****   End analysis script   *****

==> website/LLS-ineq/verif/analysis-minL.txt <==
 *****   Statistics for MinL  ***** 
name source fileanalysis = minL-values.csv
  *****   MAX   *****
maximal value on column min = 0.78539816339744830963 attained at q = 4.0
second maximal value on column min = 0.6232252401402305134 attained at q = 8.0
  *****   MIN   *****
minimal value on column min = 0.24606852755296024389 attained at q = 163.0
second minimal value on column min = 0.24606852755296024389 attained at q = 367.0
  *****   MAX  normalised values min*g(q) *****
maximal value on column norm = 7.0933296275163922485 attained at q = 3.0
second maximal value on column norm = 5.1001013138091756717 attained at q = 4.0
  *****   Min normalised values min*g(q) *****
minimal value on column norm = 1.5201042418309809323 attained at q = 978.0
second minimal value on column norm = 1.5277640738115844565 attained at q = 815.0
  *****   MAX  of min* log log q *****
maximal value on column min*loglogq = 1.1488895800733254988 attained at q = 864.0
second maximal value on column min*loglogq = 1.111716859920661846 attained at q = 576.0
  *****   Min of min* log log q *****
minimal value on column min*loglogq = 0.056861296646259330432 attained at q = 3.0
second minimal value on column min*loglogq = 0.2048251568594016932 attained at q = 5.0
  *****   STATS MinL  *****
*** Detecting values mq < 0.0001 and q > 2
*** and saving them on file recompute.txt 
 No values mq < 0.0001 with q> 2 detected
*** Detecting values mq >= ubound(q) = 5 L1/g(q) and saving them on file uexceptLLS.txt
*** There are n.708 integers for which mq >= ubound(q) = 5 L1/g(q)
*** Detecting values mq <= lbound(q) = 3.25 L1/g(q) and saving them on file lexceptLLS.txt
 No integers for which mq <= lbound(q) = 3.25 L1/g(q) detected 
*** Detecting values mq >= LLI-ubound(q)= 2 L1/loglog q and saving them on file uexceptLLI.txt
*** There are n.40 integers for which mq >= LLI-ubound(q)= 2 L1/loglog q 
*** Detecting values mq <= LLI-lbound(q)= 0.425 L1/loglog q  and saving them on file lexceptLLI.txt
*** There are n.1 integers for which mq <= LLI-lbound(q) = 0.425 L1/loglog q 
*****   End analysis script   *****

==> website/LLS-ineq/verif/maxL-values.csv <==
q;max
3;0.604599788078072616864692752547
4;0.785398163397448309615660845820
5;0.888576587631673249403176198012
6;0.604599788078072616864692752547
7;1.18741041172372594878462529795
8;1.11072073453959156175397024752
9;1.20919957615614523372938550509
10;0.888576587631673249403176198012
11;1.42640418224108352050983157388
12;0.785398163397448309615660845820
13;1.40613477980703732992641904009
14;1.18741041172372594878462529795
15;1.62231147038944475878118430812
16;1.11072073453959156175397024752
17;1.64849370699838393605712538480
18;1.20919957615614523372938550509
19;1.66331503401599345646761861198
20;1.40496294620814527863127492864
21;1.37110344169451507464463658377
22;1.42640418224108352050983157388
23;1.96520205410785916590276700512
24;1.28254983016186409554403635967
25;1.70951180694329794837835134968
26;1.40613477980703732992641904009
27;1.76773152072033877884666136808
28;1.18741041172372594878462529795
29;1.94760835256298812067787472221
30;1.62231147038944475878118430812
31;1.95460789577555396208826644691
32;1.45122657606971550702884393708
33;1.76974436700717745842473969267
34;1.64849370699838393605712538480
35;2.05172721872421812035646128332
36;1.20919957615614523372938550509
37;1.99550481523309639952094476513
38;1.66331503401599345646761861198
39;2.01222972650783293991026647857
40;1.40496294620814527863127492864
41;2.11431182971789691740711719452
42;1.37110344169451507464463658377
43;2.15300367350566872872181166589
44;1.53264358003262663869763307467
45;1.80945332629550203732956607281
46;1.96520205410785916590276700512
47;2.29124192852861593669991478644
48;1.28254983016186409554403635967
49;2.01688417594425696685721289539
50;1.70951180694329794837835134968
51;1.96734163237258188833523337933
52;1.50917229488087470493269985892
53;2.30607194293623581454960238070
54;1.76773152072033877884666136808
55;2.19228536898779746002203139574
56;1.67925190836271397945223134714
57;1.66331503401599345646761861198
58;1.94760835256298812067787472221
59;2.37483432765382947109503698217
60;1.62231147038944475878118430812
61;2.27383316907813941451707465286
62;1.95460789577555396208826644691
63;2.09439510239319549230842892219
64;1.45122657606971550702884393708
65;2.12917795839603170191079901461
66;1.76974436700717745842473969267
67;2.40177874951129444901523775053
68;1.64849370699838393605712538480
69;2.06213746115420018933849107128
70;2.05172721872421812035646128332
71;2.60986917715784586434512887899
72;1.28254983016186409554403635967
73;2.22099352575696724500691589494
74;1.99550481523309639952094476513
75;1.81177664489821466934352802615
76;1.66331503401599345646761861198
77;2.43523343388619715784941500753
78;2.01222972650783293991026647857
79;2.49865862902662621045751915333
80;1.57079632679489661923132169164
81;1.85460990010218743941830369297
82;2.11431182971789691740711719452
83;2.40279523907172221214735958325
84;1.37110344169451507464463658377
85;2.34387207448910709235492592796
86;2.15300367350566872872181166589
87;2.14059432707202598850826022652
88;1.53264358003262663869763307467
89;2.48752834330666367191078756009
90;1.80945332629550203732956607281
91;2.37482082344745189756925059590
92;1.96520205410785916590276700512
93;1.97538604461783624686153124312
94;2.29124192852861593669991478644
95;2.57856484292230594522273621834
96;1.45122657606971550702884393708
97;2.42085614235917869433795064647
98;2.01688417594425696685721289539
99;2.25006635803238006730577318676
100;1.70951180694329794837835134968
101;2.49348309598992905601857403054
102;1.96734163237258188833523337933
103;2.58872219777793564220546520282
104;1.84835102820162619473837967628
105;2.05172721872421812035646128332
106;2.30607194293623581454960238070
107;2.54845309686851323582504835532
108;1.76773152072033877884666136808
109;2.43977808110771365276355432077
110;2.19228536898779746002203139574
111;2.38549422924165041465092992869
112;1.72727422084656605141455939338
113;2.37003547987807971651823457293
114;1.66331503401599345646761861198
115;2.45609167047081871331670973715
116;1.94760835256298812067787472221
117;2.09439510239319549230842892219
118;2.37483432765382947109503698217
119;2.87989326382063351362429041213
120;1.62231147038944475878118430812
121;2.39329849251482613435551192673
122;2.27383316907813941451707465286
123;2.33588669690223816457514930983
124;1.95460789577555396208826644691
125;2.70242962410312278208767904044
126;2.09439510239319549230842892219
127;2.72368730766675765849410753531
128;1.78859193595207408964845885470
129;2.15300367350566872872181166589
130;2.12917795839603170191079901461
131;2.57848536120487307251550163471
132;1.76974436700717745842473969267
133;2.71715522600071392800943235026
134;2.40177874951129444901523775053
135;2.11995352095278398486512754910
136;1.72431411431745665223798349732
137;2.72051117298997095021332225039
138;2.06213746115420018933849107128
139;2.78392266035840572927430273739
140;2.05172721872421812035646128332
141;2.29124192852861593669991478644
142;2.60986917715784586434512887899
143;2.62713175526143872638214799918
144;1.28254983016186409554403635967
145;2.43829876081692332338284132881
146;2.22099352575696724500691589494
147;2.02255384109558280368674411138
148;1.99550481523309639952094476513
149;2.68631183937556722239373025709
150;1.81177664489821466934352802615
151;2.62352855587439821150270052709
152;1.66331503401599345646761861198
153;2.36894896286376229372867859617
154;2.43523343388619715784941500753
155;2.68173130074102629208719570379
156;2.01222972650783293991026647857
157;2.91562362895517732081839286279
158;2.49865862902662621045751915333
159;2.49144503560985776378540431624
160;1.57079632679489661923132169164
161;2.70131898348000368760805411733
162;1.85460990010218743941830369297
163;2.69099736683125370993373921388
164;2.11431182971789691740711719452
165;2.19228536898779746002203139574
166;2.40279523907172221214735958325
167;2.74644085264695532114443109623
168;1.67925190836271397945223134714
169;2.52322934735426698644408474464
170;2.34387207448910709235492592796
171;2.41874068993618196904305168599
172;2.15300367350566872872181166589
173;2.83083393377236324187600452713
174;2.14059432707202598850826022652
175;2.71272588538338440992853033706
176;1.65533401256501131763033240531
177;2.37483432765382947109503698217
178;2.48752834330666367191078756009
179;2.95215347090837063371989208638
180;1.80945332629550203732956607281
181;2.55866549759635341623707612755
182;2.37482082344745189756925059590
183;2.28173329133748979800976062080
184;1.96520205410785916590276700512
185;2.79298789317197424525982798487
186;1.97538604461783624686153124312
187;2.79411040714987147526776186875
188;2.29124192852861593669991478644
189;2.32471019193358139074467540535
190;2.57856484292230594522273621834
191;2.95512966360404799352636309788
192;1.45122657606971550702884393708
193;2.60255291569166233786515416685
194;2.42085614235917869433795064647
195;2.29429488381819057673465872290
196;2.01688417594425696685721289539
197;2.81468933588096728324501080140
198;2.25006635803238006730577318676
199;2.79249308566493928174043020396
200;1.70951180694329794837835134968
201;2.40177874951129444901523775053
202;2.49348309598992905601857403054
203;2.66860167933683101337294299178
204;1.96734163237258188833523337933
205;2.72015563923842419162816968732
206;2.58872219777793564220546520282
207;2.31461446873675254379570953774
208;1.84835102820162619473837967628
209;3.00362701608007941062929500831
210;2.05172721872421812035646128332
211;2.89594376660833329272394923676
212;2.30607194293623581454960238070
213;2.60986917715784586434512887899
214;2.54845309686851323582504835532
215;2.99956776933836832989382286715
216;1.76773152072033877884666136808
217;2.77557473135702128021875361715
218;2.43977808110771365276355432077
219;2.28463642818306055307299935618
220;2.19228536898779746002203139574
221;2.89665393739290604510853022339
222;2.38549422924165041465092992869
223;2.92740993747063127172267612416
224;1.75416818795850373503124434054
225;1.92462216522454222392095208269
226;2.37003547987807971651823457293
227;2.68264264675366168697033571053
228;1.66331503401599345646761861198
229;2.87581890996867882018490166417
230;2.45609167047081871331670973715
231;2.48041945356307541448779878186
232;1.94760835256298812067787472221
233;2.91527084775689862127414734394
234;2.09439510239319549230842892219
235;2.41232305453134935353576508002
236;2.37483432765382947109503698217
237;2.49865862902662621045751915333
238;2.87989326382063351362429041213
239;3.04819103378239805449031098106
240;1.62231147038944475878118430812
241;2.77830595707238913568405847443
242;2.39329849251482613435551192673
243;2.46773687151116458644463496546
244;2.27383316907813941451707465286
245;2.73804142054929360598769337785
246;2.33588669690223816457514930983
247;2.95987088213731799218636683952
248;1.95460789577555396208826644691
249;2.40279523907172221214735958325
250;2.70242962410312278208767904044
251;2.96609382990202814045159294394
252;2.09439510239319549230842892219
253;2.85515629170204595599196652735
254;2.72368730766675765849410753531
255;2.36080995884709826600228005520
256;1.78859193595207408964845885470
257;2.90271693301413614997407956341
258;2.15300367350566872872181166589
259;2.97425897418139069907656564646
260;2.12917795839603170191079901461
261;2.42617491589023398161757052891
262;2.57848536120487307251550163471
263;2.93609043858561342569242914697
264;1.76974436700717745842473969267
265;2.57513489885809080022541679275
266;2.71715522600071392800943235026
267;2.48752834330666367191078756009
268;2.40177874951129444901523775053
269;2.95235925085763617694817528815
270;2.11995352095278398486512754910
271;2.86925767656885353188813607888
272;1.94259421161619720451366398267
273;2.37482082344745189756925059590
274;2.72051117298997095021332225039
275;2.69269703963802735152437963072
276;2.06213746115420018933849107128
277;3.01622855659087525191859838663
278;2.78392266035840572927430273739
279;2.47698360222902973625752475935
280;2.05172721872421812035646128332
281;2.80321128554057954903648560934
282;2.29124192852861593669991478644
283;2.94572301912315375394664649007
284;2.60986917715784586434512887899
285;2.57856484292230594522273621834
286;2.62713175526143872638214799918
287;3.04766201390370269618969033899
288;1.50518054749766729805633493740
289;2.73163087877311899623952184953
290;2.43829876081692332338284132881
291;2.42085614235917869433795064647
292;2.22099352575696724500691589494
293;3.11291787542876229268348893252
294;2.02255384109558280368674411138
295;2.83158219100197035420612386258
296;1.99550481523309639952094476513
297;2.51258777035308172924359027394
298;2.68631183937556722239373025709
299;3.12334327992726911838579125000
300;1.81177664489821466934352802615
301;2.73422373141806863512902827432
302;2.62352855587439821150270052709
303;2.51289919384746981909988228155
304;1.91110420111155869171371788089
305;2.78635173361664241038876128551
306;2.36894896286376229372867859617
307;3.02482538363473232115657507118
308;2.43523343388619715784941500753
309;2.58872219777793564220546520282
310;2.68173130074102629208719570379
311;3.38472414241331604469710895130
312;2.01222972650783293991026647857
313;3.10929623072433076283321530583
314;2.91562362895517732081839286279
315;2.15340369291008920285198288117
316;2.49865862902662621045751915333
317;2.95307987036615177805014754274
318;2.49144503560985776378540431624
319;3.10393690899916123823335821734
320;1.71470926248673843608755831349
321;2.54845309686851323582504835532
322;2.70131898348000368760805411733
323;2.95724998949449838270416123689
324;1.85460990010218743941830369297
325;2.77227511989659431602411523932
326;2.69099736683125370993373921388
327;2.43977808110771365276355432077
328;2.11431182971789691740711719452
329;2.97360623990487139713838073585
330;2.19228536898779746002203139574
331;2.95426729345152158301122222583
332;2.40279523907172221214735958325
333;2.39829831058607433804221947635
334;2.74644085264695532114443109623
335;3.08958376463003976163534121245
336;1.72727422084656605141455939338
337;3.01307766294270421990892299882
338;2.52322934735426698644408474464
339;2.54196119033677709565920048399
340;2.34387207448910709235492592796
341;3.06523714180267090214334857289
342;2.41874068993618196904305168599
343;2.87517260693287625403831994201
344;2.15300367350566872872181166589
345;2.45609167047081871331670973715
346;2.83083393377236324187600452713
347;3.10750424169246830621098007832
348;2.14059432707202598850826022652
349;3.24312632555570194704840092849
350;2.71272588538338440992853033706
351;2.42710013116389418668995270638
352;1.92904005682960034767766461158
353;2.96318053008948669143319019321
354;2.37483432765382947109503698217
355;2.78575364600187610473422089169
356;2.48752834330666367191078756009
357;2.87989326382063351362429041213
358;2.95215347090837063371989208638
359;3.15033145392974552469052671095
360;1.80945332629550203732956607281
361;2.71091898057748120839338446231
362;2.55866549759635341623707612755
363;2.40930644323712820888637297899
364;2.37482082344745189756925059590
365;2.81874470753828176966043620872
366;2.28173329133748979800976062080
367;2.94003500276564543524572051749
368;1.96520205410785916590276700512
369;2.37601530343836134598986731276
370;2.79298789317197424525982798487
371;3.05025833834328470313262029391
372;1.97538604461783624686153124312
373;3.32946093758130126984874928456
374;2.79411040714987147526776186875
375;2.70242962410312278208767904044
376;2.29124192852861593669991478644
377;3.28973666396664101570762286358
378;2.32471019193358139074467540535
379;2.98417634686154821282891886779
380;2.57856484292230594522273621834
381;2.72368730766675765849410753531
382;2.95512966360404799352636309788
383;3.15698301880900757107584482170
384;1.78859193595207408964845885470
385;2.55668669306188900564009938545
386;2.60255291569166233786515416685
387;2.47227571038280816246967702130
388;2.42085614235917869433795064647
389;3.13576641023433071248884490813
390;2.29429488381819057673465872290
391;3.19559628998139416122039241564
392;2.01688417594425696685721289539
393;2.57848536120487307251550163471
394;2.81468933588096728324501080140
395;2.86916669150238620154045549730
396;2.25006635803238006730577318676
397;3.22908440562028461328032006458
398;2.79249308566493928174043020396
399;2.71715522600071392800943235026
400;1.70951180694329794837835134968
401;3.02531335084626851927421904169
402;2.40177874951129444901523775053
403;3.16019833326344125940231897977
404;2.49348309598992905601857403054
405;2.37322417904078584672022607008
406;2.66860167933683101337294299178
407;3.16952544764953971859895229146
408;1.96734163237258188833523337933
409;2.97468553326599915860870900047
410;2.72015563923842419162816968732
411;2.72051117298997095021332225039
412;2.58872219777793564220546520282
413;2.98296393134280482543481732073
414;2.31461446873675254379570953774
415;3.03024783847362331868867306135
416;1.84835102820162619473837967628
417;2.78392266035840572927430273739
418;3.00362701608007941062929500831
419;3.15638028965444731073868407588
420;2.05172721872421812035646128332
421;2.89771782676987997033822961589
422;2.89594376660833329272394923676
423;2.67337015831580914686025681489
424;2.30607194293623581454960238070
425;3.08809646088802699054162649218
426;2.60986917715784586434512887899
427;2.99032400351220502150921076080
428;2.54845309686851323582504835532
429;2.62713175526143872638214799918
430;2.99956776933836832989382286715
431;3.27666788721708595129425883251
432;1.76773152072033877884666136808
433;3.14357057349630992081515342345
434;2.77557473135702128021875361715
435;2.43829876081692332338284132881
436;2.43977808110771365276355432077
437;3.05443426685490090738277299050
438;2.28463642818306055307299935618
439;3.22131456032260084903381293645
440;2.19228536898779746002203139574
441;2.15689062020583714961680944071
442;2.89665393739290604510853022339
443;3.28708635670026587878865275729
444;2.38549422924165041465092992869
445;3.01311678598863648445652285308
446;2.92740993747063127172267612416
447;2.68631183937556722239373025709
448;1.75416818795850373503124434054
449;3.14374861185339258666718155942
450;1.92462216522454222392095208269
451;2.92076270866782150772393640467
452;2.37003547987807971651823457293
453;2.62352855587439821150270052709
454;2.68264264675366168697033571053
455;2.94560270533230170204741906479
456;1.66331503401599345646761861198
457;3.01805880291502467267265047463
458;2.87581890996867882018490166417
459;2.48879903578008567728547002510
460;2.45609167047081871331670973715
461;2.99061762375575687939818599075
462;2.48041945356307541448779878186
463;3.02557292452165996572378279291
464;2.02116839371988772014959802572
465;2.68173130074102629208719570379
466;2.91527084775689862127414734394
467;3.17549334417045753275838551244
468;2.09439510239319549230842892219
469;3.10931540125259932341823574104
470;2.41232305453134935353576508002
471;2.91562362895517732081839286279
472;2.37483432765382947109503698217
473;3.04082685964293490543038614407
474;2.49865862902662621045751915333
475;3.02592879706462992791804158867
476;2.87989326382063351362429041213
477;2.49144503560985776378540431624
478;3.04819103378239805449031098106
479;3.58857580472017716180065757364
480;1.62231147038944475878118430812
481;3.15342712118656942688089269570
482;2.77830595707238913568405847443
483;2.70131898348000368760805411733
484;2.39329849251482613435551192673
485;3.17664208590152303060273437608
486;2.46773687151116458644463496546
487;3.02150659065323210851247532813
488;2.27383316907813941451707465286
489;2.69099736683125370993373921388
490;2.73804142054929360598769337785
491;3.08880305445418175347931846454
492;2.33588669690223816457514930983
493;3.26543433188490464249677747122
494;2.95987088213731799218636683952
495;2.32713228921999510407625490970
496;1.95460789577555396208826644691
497;3.06193905535339813362853616245
498;2.40279523907172221214735958325
499;3.33310237076133842063983002611
500;2.70242962410312278208767904044
501;2.74644085264695532114443109623
502;2.96609382990202814045159294394
503;3.23862981619088362793681328519
504;2.09439510239319549230842892219
505;2.72592050010756098144254177122
506;2.85515629170204595599196652735
507;2.52322934735426698644408474464
508;2.72368730766675765849410753531
509;3.18790240372285890369329278804
510;2.36080995884709826600228005520
511;3.11457727120962625265045647131
512;2.06577437894984156671193491217
513;2.50433437899783764043483249941
514;2.90271693301413614997407956341
515;2.91374462196945784321675222154
516;2.15300367350566872872181166589
517;3.29984431186698951898982933894
518;2.97425897418139069907656564646
519;2.83083393377236324187600452713
520;2.12917795839603170191079901461
521;3.32391248073785183118435027656
522;2.42617491589023398161757052891
523;3.39266087785391065974002131993
524;2.57848536120487307251550163471
525;2.71272588538338440992853033706
526;2.93609043858561342569242914697
527;3.18899763887772416595843424937
528;1.76974436700717745842473969267
529;2.96855126203772394659906180379
530;2.57513489885809080022541679275
531;2.64588518925008232635044285442
532;2.71715522600071392800943235026
533;3.34971214034520877346039562014
534;2.48752834330666367191078756009
535;3.06648683964527524480520585701
536;2.40177874951129444901523775053
537;2.95215347090837063371989208638
538;2.95235925085763617694817528815
539;3.25598546161593652104144599574
540;2.11995352095278398486512754910
541;3.08990995669354475231608583966
542;2.86925767656885353188813607888
543;2.57184057980542473385819654843
544;1.94259421161619720451366398267
545;3.13202418255154631874346112113
546;2.37482082344745189756925059590
547;3.21177134746313664845285051418
548;2.72051117298997095021332225039
549;2.65189218630945701563472072637
550;2.69269703963802735152437963072
551;3.47974501411008104139405647664
552;2.06213746115420018933849107128
553;2.98560803831988881503600101300
554;3.01622855659087525191859838663
555;2.79298789317197424525982798487
556;2.78392266035840572927430273739
557;3.36888198211914580127389042801
558;2.47698360222902973625752475935
559;3.39455806298258425491176902557
560;2.05172721872421812035646128332
561;2.79411040714987147526776186875
562;2.80321128554057954903648560934
563;3.19827255926659391012489648438
564;2.29124192852861593669991478644
565;3.09702836732852761098463563961
566;2.94572301912315375394664649007
567;2.51577481417279445399675166924
568;2.60986917715784586434512887899
569;3.19231644611870880739554354757
570;2.57856484292230594522273621834
571;3.29737963928860833400612713236
572;2.62713175526143872638214799918
573;2.95512966360404799352636309788
574;3.04766201390370269618969033899
575;2.93193981278399103553662595393
576;1.50518054749766729805633493740
577;3.10129116198243754093122394033
578;2.73163087877311899623952184953
579;2.60255291569166233786515416685
580;2.43829876081692332338284132881
581;3.13458146025129186475825170179
582;2.42085614235917869433795064647
583;3.25121887526257958658710736759
584;2.22099352575696724500691589494
585;2.29429488381819057673465872290
586;3.11291787542876229268348893252
587;3.17339593032303497730382120451
588;2.02255384109558280368674411138
589;3.34996857671269787322353564906
590;2.83158219100197035420612386258
591;2.84301278737594907138890307542
592;1.99550481523309639952094476513
593;3.32734104110339616101985098272
594;2.51258777035308172924359027394
595;2.88491071106653361256361955078
596;2.68631183937556722239373025709
597;2.79249308566493928174043020396
598;3.12334327992726911838579125000
599;3.20904989883664076353720703220
600;1.81177664489821466934352802615
601;3.03462372828981497636351602452
602;2.73422373141806863512902827432
603;2.74743584528439450344783120422
604;2.62352855587439821150270052709
605;3.05918644382270136918795238250
606;2.51289919384746981909988228155
607;3.22334095612061763642992301825
608;1.96651346387442060515933646950
609;2.66860167933683101337294299178
610;2.78635173361664241038876128551
611;3.24525215579371630795141730701
612;2.36894896286376229372867859617
613;3.30461730437919519650689110196
614;3.02482538363473232115657507118
615;2.72015563923842419162816968732
616;2.43523343388619715784941500753
617;3.21110531139170629353622676966
618;2.58872219777793564220546520282
619;3.37069356094491605525491036082
620;2.68173130074102629208719570379
621;2.56156758106971347417665838243
622;3.38472414241331604469710895130
623;3.40890780104482838322781609184
624;2.01222972650783293991026647857
625;2.79074776632547654163399343092
626;3.10929623072433076283321530583
627;3.00362701608007941062929500831
628;2.91562362895517732081839286279
629;3.24616205289097999850044384231
630;2.15340369291008920285198288117
631;3.13208638787415093755171585220
632;2.49865862902662621045751915333
633;2.89594376660833329272394923676
634;2.95307987036615177805014754274
635;3.05420570491174865243604306479
636;2.49144503560985776378540431624
637;3.23295280643102584095509139143
638;3.10393690899916123823335821734
639;2.70650110860260608561504622990
640;1.84504110667330222370959131302
641;3.23211518539269050934542501919
642;2.54845309686851323582504835532
643;3.18685340027257900687187281884
644;2.70131898348000368760805411733
645;2.99956776933836832989382286715
646;2.95724998949449838270416123689
647;3.38314148149622511105230281091
648;1.85460990010218743941830369297
649;3.10638566007393678052041445003
650;2.77227511989659431602411523932
651;2.77557473135702128021875361715
652;2.69099736683125370993373921388
653;3.43910390260448591467634183370
654;2.43977808110771365276355432077
655;3.04323976022044265018366937001
656;2.11431182971789691740711719452
657;2.59318294511352946581605459158
658;2.97360623990487139713838073585
659;3.40474114893667565054038830288
660;2.19228536898779746002203139574
661;3.19707359599057009574455632193
662;2.95426729345152158301122222583
663;2.89665393739290604510853022339
664;2.40279523907172221214735958325
665;2.93434174803803180397097613981
666;2.39829831058607433804221947635
667;3.43705390742067464022078604185
668;2.74644085264695532114443109623
669;2.92740993747063127172267612416
670;3.08958376463003976163534121245
671;3.63839517712802454269370295466
672;1.75416818795850373503124434054
673;3.29524177279177739366473959234
674;3.01307766294270421990892299882
675;2.44085037454467608508932427668
676;2.52322934735426698644408474464
677;3.14203413621204495006097125621
678;2.54196119033677709565920048399
679;3.15936822077649814114462969522
680;2.34387207448910709235492592796
681;2.68264264675366168697033571053
682;3.06523714180267090214334857289
683;3.10413178955563308313872650724
684;2.41874068993618196904305168599
685;3.23086026325473061462768147084
686;2.87517260693287625403831994201
687;2.87581890996867882018490166417
688;2.15300367350566872872181166589
689;3.45785651788848165533682126410
690;2.45609167047081871331670973715
691;3.51698989024002615984946445256
692;2.83083393377236324187600452713
693;2.48041945356307541448779878186
694;3.10750424169246830621098007832
695;3.02503978961897338702068961060
696;2.14059432707202598850826022652
697;3.37482641155551260120259642145
698;3.24312632555570194704840092849
699;2.91527084775689862127414734394
700;2.71272588538338440992853033706
701;3.35085324504731590551613080436
702;2.42710013116389418668995270638
703;3.17337239184394916792669814120
704;2.04995605810502490150565137899
705;2.41232305453134935353576508002
706;2.96318053008948669143319019321
707;3.16029266473477163234749981609
708;2.37483432765382947109503698217
709;3.18491137055861253375845988616
710;2.78575364600187610473422089169
711;2.59938541811239486098919683460
712;2.48752834330666367191078756009
713;3.37374118709275035647768566367
714;2.87989326382063351362429041213
715;2.94884974193478295602353005128
716;2.95215347090837063371989208638
717;3.04819103378239805449031098106
718;3.15033145392974552469052671095
719;3.63201071708524524489955813645
720;1.80945332629550203732956607281
721;3.05311321659089083498141912345
722;2.71091898057748120839338446231
723;2.77830595707238913568405847443
724;2.55866549759635341623707612755
725;3.14383128294982620197994624876
726;2.40930644323712820888637297899
727;3.19488076113527166415118327181
728;2.37482082344745189756925059590
729;2.46773687151116458644463496546
730;2.81874470753828176966043620872
731;3.43118624327494864505472673452
732;2.28173329133748979800976062080
733;3.45685741198240493832871170689
734;2.94003500276564543524572051749
735;2.73804142054929360598769337785
736;1.96520205410785916590276700512
737;3.20041340176808736374408210758
738;2.37601530343836134598986731276
739;3.29109339411323807636519499288
740;2.79298789317197424525982798487
741;2.95987088213731799218636683952
742;3.05025833834328470313262029391
743;3.36194027636618645067801019522
744;1.97538604461783624686153124312
745;3.20726661202803081306316863311
746;3.32946093758130126984874928456
747;2.51723378717382651962998279618
748;2.79411040714987147526776186875
749;3.26518406659015221327247710573
750;2.70242962410312278208767904044
751;3.37121298850114852069195462707
752;2.29124192852861593669991478644
753;2.96609382990202814045159294394
754;3.28973666396664101570762286358
755;3.18139153050144480391853160623
756;2.32471019193358139074467540535
757;3.29522003757629360256760087960
758;2.98417634686154821282891886779
759;2.85515629170204595599196652735
760;2.57856484292230594522273621834
761;3.39036396026169168862024302997
762;2.72368730766675765849410753531
763;3.37415879836508090057197482548
764;2.95512966360404799352636309788
765;2.40277882216252239439319107976
766;3.15698301880900757107584482170
767;3.49780675191187828104312992668
768;1.78859193595207408964845885470
769;3.37966794694746138163416821630
770;2.55668669306188900564009938545
771;2.90271693301413614997407956341
772;2.60255291569166233786515416685
773;3.32182777438635162483294645420
774;2.47227571038280816246967702130
775;3.01628174588886335466476169022
776;2.42085614235917869433795064647
777;2.97425897418139069907656564646
778;3.13576641023433071248884490813
779;3.48630272567026561835276013602
780;2.29429488381819057673465872290
781;3.28159726486782688248002639479
782;3.19559628998139416122039241564
783;2.65832007650337761924669289767
784;2.01688417594425696685721289539
785;3.19331217977365958522794633564
786;2.57848536120487307251550163471
787;3.41806860456589489290488883781
788;2.81468933588096728324501080140
789;2.93609043858561342569242914697
790;2.86916669150238620154045549730
791;3.57446961166229846415106264962
792;2.25006635803238006730577318676
793;3.40125049629207409571953222706
794;3.22908440562028461328032006458
795;2.57513489885809080022541679275
796;2.79249308566493928174043020396
797;3.41332527420052976238715906739
798;2.71715522600071392800943235026
799;3.53952001210524704959935480046
800;1.95265680264070596672770128115
801;2.51789332972919462522937600515
802;3.02531335084626851927421904169
803;3.27568843573143263003636298385
804;2.40177874951129444901523775053
805;3.03040737139824322556433904535
806;3.16019833326344125940231897977
807;2.95235925085763617694817528815
808;2.49348309598992905601857403054
809;3.33399463072530149065220868852
810;2.37322417904078584672022607008
811;3.41748712961750993035612332531
812;2.66860167933683101337294299178
813;2.86925767656885353188813607888
814;3.16952544764953971859895229146
815;3.31041346252955766040281714126
816;1.96734163237258188833523337933
817;3.45921252967233849911522122330
818;2.97468553326599915860870900047
819;2.53200021347738000269741141848
820;2.72015563923842419162816968732
821;3.32756221988730824824951614294
822;2.72051117298997095021332225039
823;3.37960627332789369390005691334
824;2.58872219777793564220546520282
825;2.69269703963802735152437963072
826;2.98296393134280482543481732073
827;3.40849620130058074419186199017
828;2.31461446873675254379570953774
829;3.37089500117347869458163604211
830;3.03024783847362331868867306135
831;3.05145796769100300289924997146
832;1.98989050710109185051930449269
833;3.26511497537843067363509676201
834;2.78392266035840572927430273739
835;2.84534768478759675978785926986
836;3.00362701608007941062929500831
837;2.47698360222902973625752475935
838;3.15638028965444731073868407588
839;3.57917416660357193379948511931
840;2.05172721872421812035646128332
841;3.11031397933546088350192843633
842;2.89771782676987997033822961589
843;2.80321128554057954903648560934
844;2.89594376660833329272394923676
845;3.02849491386796769578203732700
846;2.67337015831580914686025681489
847;3.45354691651423829573835441598
848;2.30607194293623581454960238070
849;2.94572301912315375394664649007
850;3.08809646088802699054162649218
851;3.47320422267806925909597026531
852;2.60986917715784586434512887899
853;3.38016417685190138464013883123
854;2.99032400351220502150921076080
855;2.57856484292230594522273621834
856;2.54845309686851323582504835532
857;3.57544465806174330360312716184
858;2.62713175526143872638214799918
859;3.50541693805340088235348934788
860;2.99956776933836832989382286715
861;3.04766201390370269618969033899
862;3.27666788721708595129425883251
863;3.50825623636559589065557628386
864;1.76773152072033877884666136808
865;2.88267259516522356940315127027
866;3.14357057349630992081515342345
867;2.73163087877311899623952184953
868;2.77557473135702128021875361715
869;3.18712518901353790738004558749
870;2.43829876081692332338284132881
871;3.47578638564695519434398483094
872;2.43977808110771365276355432077
873;2.87647893572260626038129182434
874;3.05443426685490090738277299050
875;2.97526903110213034180307342978
876;2.28463642818306055307299935618
877;3.49769275741261662405276790520
878;3.22131456032260084903381293645
879;3.11291787542876229268348893252
880;2.19228536898779746002203139574
881;3.39897242344112875811946433945
882;2.15689062020583714961680944071
883;3.34652632278953040018003375892
884;2.89665393739290604510853022339
885;2.83158219100197035420612386258
886;3.28708635670026587878865275729
887;3.34968741972912759452502545654
888;2.38549422924165041465092992869
889;3.14677472859127492362409464045
890;3.01311678598863648445652285308
891;2.63650019477357457793913154261
892;2.92740993747063127172267612416
893;3.52508863211917063560224630672
894;2.68631183937556722239373025709
895;3.22204916281163158650801476079
896;1.87425458252743965050550428199
897;3.12334327992726911838579125000
898;3.14374861185339258666718155942
899;3.28031685448254907632303504728
900;1.92462216522454222392095208269
901;3.17164771298176495153343815116
902;2.92076270866782150772393640467
903;2.73422373141806863512902827432
904;2.37003547987807971651823457293
905;3.21168790396099914248062234810
906;2.62352855587439821150270052709
907;3.39778872837837091734236419151
908;2.68264264675366168697033571053
909;2.71694433257665118422309909203
910;2.94560270533230170204741906479
911;3.37032660476473849985853056954
912;1.91110420111155869171371788089
913;3.46348432898746742873691136042
914;3.01805880291502467267265047463
915;2.78635173361664241038876128551
916;2.87581890996867882018490166417
917;3.33876725149638561174292609371
918;2.48879903578008567728547002510
919;3.35063473135683107552976812180
920;2.45609167047081871331670973715
921;3.02482538363473232115657507118
922;2.99061762375575687939818599075
923;3.47341577447103939054857332538
924;2.48041945356307541448779878186
925;3.02019075669029029469839445831
926;3.02557292452165996572378279291
927;2.79316219281617471603597060114
928;2.24249384189477461084289770755
929;3.53321177004124872239874436148
930;2.68173130074102629208719570379
931;3.35917320477064235569367433467
932;2.91527084775689862127414734394
933;3.38472414241331604469710895130
934;3.17549334417045753275838551244
935;3.13039820925122017214350763110
936;2.09439510239319549230842892219
937;3.56404261890133745461623907397
938;3.10931540125259932341823574104
939;3.10929623072433076283321530583
940;2.41232305453134935353576508002
941;3.36178737964711744410945269493
942;2.91562362895517732081839286279
943;3.48273885951171523232412821385
944;2.37483432765382947109503698217
945;2.32471019193358139074467540535
946;3.04082685964293490543038614407
947;3.35241151685426146046317817853
948;2.49865862902662621045751915333
949;3.41150698201852486979077583150
950;3.02592879706462992791804158867
951;2.95307987036615177805014754274
952;2.87989326382063351362429041213
953;3.49561078035208420652588273363
954;2.49144503560985776378540431624
955;3.09963485753099037829530779859
956;3.04819103378239805449031098106
957;3.10393690899916123823335821734
958;3.58857580472017716180065757364
959;3.65210344119159812094036491875
960;1.71470926248673843608755831349
961;3.20880616487804381395584782276
962;3.15342712118656942688089269570
963;2.67629661422619606280230807226
964;2.77830595707238913568405847443
965;3.36803373967698450305289772406
966;2.70131898348000368760805411733
967;3.34475180524849073411075928718
968;2.39329849251482613435551192673
969;2.95724998949449838270416123689
970;3.17664208590152303060273437608
971;3.50133666092278415387426395493
972;2.46773687151116458644463496546
973;3.28494310974039158700676864597
974;3.02150659065323210851247532813
975;2.77227511989659431602411523932
976;2.27383316907813941451707465286
977;3.46323541639460242041962117061
978;2.69099736683125370993373921388
979;3.51106169928140876143375451475
980;2.73804142054929360598769337785
981;2.72023027406211638019562757024
982;3.08880305445418175347931846454
983;3.38200836946693885301545542710
984;2.33588669690223816457514930983
985;3.19000067350229658506757963547
986;3.26543433188490464249677747122
987;2.97360623990487139713838073585
988;2.95987088213731799218636683952
989;3.42809604489507482838050333174
990;2.32713228921999510407625490970
991;3.47683493471726594626831378059
992;2.20739601883958082329957271922
993;2.95426729345152158301122222583
994;3.06193905535339813362853616245
995;3.13598321634085733834050404928
996;2.40279523907172221214735958325
997;3.49595691818271364657373564526
998;3.33310237076133842063983002611
999;2.88758697341268090678939500601
1000;2.70242962410312278208767904044

==> website/LLS-ineq/verif/minL-values.csv <==
q;min
3;0.604599788078072616864692752547
4;0.785398163397448309615660845820
5;0.430408940964004038889433232951
6;0.604599788078072616864692752547
7;0.547959686797993973084485988763
8;0.623225240140230513394020080251
9;0.604599788078072616864692752547
10;0.430408940964004038889433232951
11;0.618351934876807874060419662662
12;0.604599788078072616864692752547
13;0.598987497945465758207499250242
14;0.547959686797993973084485988763
15;0.430408940964004038889433232951
16;0.623225240140230513394020080251
17;0.453546340908733659287599108349
18;0.604599788078072616864692752547
19;0.413193436540565451244291268589
20;0.430408940964004038889433232951
21;0.547959686797993973084485988763
22;0.618351934876807874060419662662
23;0.552304916713058385866569568830
24;0.604599788078072616864692752547
25;0.430408940964004038889433232951
26;0.598987497945465758207499250242
27;0.604599788078072616864692752547
28;0.547959686797993973084485988763
29;0.451093787499735920935796126723
30;0.430408940964004038889433232951
31;0.440122223433962808617040155019
32;0.601117729884346270714091624669
33;0.604599788078072616864692752547
34;0.453546340908733659287599108349
35;0.430408940964004038889433232951
36;0.604599788078072616864692752547
37;0.420012687371836528710987165573
38;0.413193436540565451244291268589
39;0.598987497945465758207499250242
40;0.430408940964004038889433232951
41;0.531058786094205975539953409040
42;0.547959686797993973084485988763
43;0.479088388239857211764493892920
44;0.585417754933143702267998692855
45;0.430408940964004038889433232951
46;0.552304916713058385866569568830
47;0.367129807516487530311860512131
48;0.604599788078072616864692752547
49;0.498129254518742697997375454169
50;0.430408940964004038889433232951
51;0.453546340908733659287599108349
52;0.598987497945465758207499250242
53;0.413967522107356708589184273274
54;0.604599788078072616864692752547
55;0.430408940964004038889433232951
56;0.547959686797993973084485988763
57;0.413193436540565451244291268589
58;0.451093787499735920935796126723
59;0.332420580251333196195200170353
60;0.430408940964004038889433232951
61;0.365767556044524607545195023959
62;0.440122223433962808617040155019
63;0.547959686797993973084485988763
64;0.601117729884346270714091624669
65;0.430408940964004038889433232951
66;0.604599788078072616864692752547
67;0.383806628882915516388036615854
68;0.453546340908733659287599108349
69;0.552304916713058385866569568830
70;0.430408940964004038889433232951
71;0.445439715279504151396753278541
72;0.604599788078072616864692752547
73;0.332816572422086433683238786444
74;0.420012687371836528710987165573
75;0.430408940964004038889433232951
76;0.413193436540565451244291268589
77;0.421073984120137407835557128276
78;0.598987497945465758207499250242
79;0.428163851610403317805757592040
80;0.430408940964004038889433232951
81;0.482969705009469994409850936537
82;0.531058786094205975539953409040
83;0.462387538865549865563618907321
84;0.547959686797993973084485988763
85;0.430408940964004038889433232951
86;0.479088388239857211764493892920
87;0.451093787499735920935796126723
88;0.585417754933143702267998692855
89;0.389534102336872450885689912904
90;0.430408940964004038889433232951
91;0.446138400444371209202901940259
92;0.534749081131232483346513613662
93;0.440122223433962808617040155019
94;0.367129807516487530311860512131
95;0.413193436540565451244291268589
96;0.601117729884346270714091624669
97;0.389092591237496211100095150861
98;0.498129254518742697997375454169
99;0.556336740505493234121551435711
100;0.430408940964004038889433232951
101;0.356508197108894602900482691212
102;0.453546340908733659287599108349
103;0.397853727338476109339913228255
104;0.598987497945465758207499250242
105;0.430408940964004038889433232951
106;0.413967522107356708589184273274
107;0.404936054291382959432040324919
108;0.604599788078072616864692752547
109;0.395439291752596225073889921584
110;0.430408940964004038889433232951
111;0.420012687371836528710987165573
112;0.547959686797993973084485988763
113;0.429318876983891967381982481536
114;0.413193436540565451244291268589
115;0.430408940964004038889433232951
116;0.451093787499735920935796126723
117;0.520803376341663832109816800257
118;0.332420580251333196195200170353
119;0.412066798755779847198488618713
120;0.430408940964004038889433232951
121;0.434156735952171172172582423965
122;0.365767556044524607545195023959
123;0.449402261484866185812132591013
124;0.440122223433962808617040155019
125;0.430408940964004038889433232951
126;0.547959686797993973084485988763
127;0.370583958563266768017674320198
128;0.601117729884346270714091624669
129;0.479088388239857211764493892920
130;0.430408940964004038889433232951
131;0.352086298168602566529507073368
132;0.585417754933143702267998692855
133;0.395478409042985251655275470376
134;0.383806628882915516388036615854
135;0.430408940964004038889433232951
136;0.453546340908733659287599108349
137;0.417505824794320762685433840755
138;0.552304916713058385866569568830
139;0.416862458745916605478311229554
140;0.430408940964004038889433232951
141;0.367129807516487530311860512131
142;0.445439715279504151396753278541
143;0.420201642019180957031600673770
144;0.604599788078072616864692752547
145;0.430408940964004038889433232951
146;0.332816572422086433683238786444
147;0.498129254518742697997375454169
148;0.420012687371836528710987165573
149;0.383901386511619291505439140039
150;0.430408940964004038889433232951
151;0.375982979158935926530947639675
152;0.413193436540565451244291268589
153;0.453546340908733659287599108349
154;0.421073984120137407835557128276
155;0.424744511168658171711726795906
156;0.598987497945465758207499250242
157;0.369949970311229129154525082455
158;0.428163851610403317805757592040
159;0.413967522107356708589184273274
160;0.430408940964004038889433232951
161;0.408568710916191166131009770920
162;0.482969705009469994409850936537
163;0.246068527552960243897853273760
164;0.498220344738919466049222615474
165;0.430408940964004038889433232951
166;0.462387538865549865563618907321
167;0.350631724723697517489360519141
168;0.547959686797993973084485988763
169;0.372013285127068443884524331707
170;0.430408940964004038889433232951
171;0.413193436540565451244291268589
172;0.479088388239857211764493892920
173;0.382663127794428634867406502671
174;0.451093787499735920935796126723
175;0.430408940964004038889433232951
176;0.503296496656052465507619897240
177;0.332420580251333196195200170353
178;0.389534102336872450885689912904
179;0.341096922920489890524209012663
180;0.430408940964004038889433232951
181;0.400130740444375343545002983965
182;0.446138400444371209202901940259
183;0.365767556044524607545195023959
184;0.534749081131232483346513613662
185;0.420012687371836528710987165573
186;0.440122223433962808617040155019
187;0.414644064612111527601828504332
188;0.367129807516487530311860512131
189;0.533350480933598026213622422760
190;0.413193436540565451244291268589
191;0.369946585080866896719707254253
192;0.601117729884346270714091624669
193;0.362378327133943195753957944776
194;0.389092591237496211100095150861
195;0.430408940964004038889433232951
196;0.498129254518742697997375454169
197;0.373837653864628774889214137854
198;0.556336740505493234121551435711
199;0.407431952492485762271173360682
200;0.430408940964004038889433232951
201;0.383806628882915516388036615854
202;0.356508197108894602900482691212
203;0.408774009605483560398672170003
204;0.453546340908733659287599108349
205;0.430408940964004038889433232951
206;0.397853727338476109339913228255
207;0.478562755889411538141425372680
208;0.539920034301064432683214573671
209;0.354255812478169426914864242213
210;0.430408940964004038889433232951
211;0.352658667943486049139179190376
212;0.413967522107356708589184273274
213;0.445439715279504151396753278541
214;0.404936054291382959432040324919
215;0.421343525297079321883055058976
216;0.604599788078072616864692752547
217;0.426530411254753870953630564948
218;0.395439291752596225073889921584
219;0.332816572422086433683238786444
220;0.430408940964004038889433232951
221;0.399456955683350854779379552802
222;0.420012687371836528710987165573
223;0.430673753410189075458236898964
224;0.547959686797993973084485988763
225;0.430408940964004038889433232951
226;0.429318876983891967381982481536
227;0.381439782634825445136263631484
228;0.413193436540565451244291268589
229;0.383729157778237776053663569946
230;0.430408940964004038889433232951
231;0.421073984120137407835557128276
232;0.412511324841185809855239524477
233;0.365137320866318953249895485603
234;0.520803376341663832109816800257
235;0.367129807516487530311860512131
236;0.332420580251333196195200170353
237;0.428163851610403317805757592040
238;0.412066798755779847198488618713
239;0.361752701714412120902910350331
240;0.430408940964004038889433232951
241;0.352065536871065140512991463133
242;0.434156735952171172172582423965
243;0.448037585482767007671679433554
244;0.365767556044524607545195023959
245;0.430408940964004038889433232951
246;0.449402261484866185812132591013
247;0.385343407241852553893677508100
248;0.440122223433962808617040155019
249;0.451166717727353791082041730876
250;0.430408940964004038889433232951
251;0.423961989644231760650605953707
252;0.547959686797993973084485988763
253;0.367915340209944893784907781867
254;0.370583958563266768017674320198
255;0.430408940964004038889433232951
256;0.543674036861534757915635680464
257;0.388887492169207487425676370870
258;0.479088388239857211764493892920
259;0.351350032785309271577496270085
260;0.430408940964004038889433232951
261;0.451093787499735920935796126723
262;0.352086298168602566529507073368
263;0.348202135404538171971904967311
264;0.585417754933143702267998692855
265;0.413967522107356708589184273274
266;0.395478409042985251655275470376
267;0.384524696169030894118399476169
268;0.383806628882915516388036615854
269;0.404844287635172668787118855557
270;0.430408940964004038889433232951
271;0.381676325868210243355238004400
272;0.453546340908733659287599108349
273;0.446138400444371209202901940259
274;0.417505824794320762685433840755
275;0.420854794864686004003782655064
276;0.534749081131232483346513613662
277;0.367772078360884977669216925848
278;0.416862458745916605478311229554
279;0.440122223433962808617040155019
280;0.430408940964004038889433232951
281;0.367654214871298109838839266841
282;0.367129807516487530311860512131
283;0.360060056162870590740646688749
284;0.445439715279504151396753278541
285;0.413193436540565451244291268589
286;0.420201642019180957031600673770
287;0.363413070438559123562472616682
288;0.601117729884346270714091624669
289;0.406794011000564263006627063090
290;0.430408940964004038889433232951
291;0.389092591237496211100095150861
292;0.332816572422086433683238786444
293;0.331438394291933793807551984375
294;0.498129254518742697997375454169
295;0.332420580251333196195200170353
296;0.420012687371836528710987165573
297;0.469098104697405851653627493983
298;0.383901386511619291505439140039
299;0.369728384218919844351250660664
300;0.430408940964004038889433232951
301;0.361039983815621280850296886475
302;0.375982979158935926530947639675
303;0.356508197108894602900482691212
304;0.413193436540565451244291268589
305;0.365767556044524607545195023959
306;0.453546340908733659287599108349
307;0.338116784161146375199978675010
308;0.421073984120137407835557128276
309;0.397853727338476109339913228255
310;0.424744511168658171711726795906
311;0.364786872431841488117413342623
312;0.598987497945465758207499250242
313;0.348283081331744875759624637812
314;0.369949970311229129154525082455
315;0.430408940964004038889433232951
316;0.428163851610403317805757592040
317;0.353920323300651284267391675261
318;0.413967522107356708589184273274
319;0.379849718607656883722275130480
320;0.430408940964004038889433232951
321;0.404936054291382959432040324919
322;0.408568710916191166131009770920
323;0.395203677296147594675178115256
324;0.482969705009469994409850936537
325;0.411870448769105909149052728239
326;0.246068527552960243897853273760
327;0.395439291752596225073889921584
328;0.498220344738919466049222615474
329;0.367129807516487530311860512131
330;0.430408940964004038889433232951
331;0.384662955943923874879364794182
332;0.462387538865549865563618907321
333;0.420012687371836528710987165573
334;0.350631724723697517489360519141
335;0.383806628882915516388036615854
336;0.547959686797993973084485988763
337;0.395558761496812443683554845556
338;0.372013285127068443884524331707
339;0.429318876983891967381982481536
340;0.430408940964004038889433232951
341;0.360632973091902240729100089245
342;0.413193436540565451244291268589
343;0.383237288496405280900662358095
344;0.479088388239857211764493892920
345;0.430408940964004038889433232951
346;0.382663127794428634867406502671
347;0.377945303983869233549712938160
348;0.451093787499735920935796126723
349;0.346392157694090105389329641835
350;0.430408940964004038889433232951
351;0.466688522277791418319308342461
352;0.503296496656052465507619897240
353;0.392050917804241245253197847943
354;0.332420580251333196195200170353
355;0.390872595430397837721417420347
356;0.389534102336872450885689912904
357;0.412066798755779847198488618713
358;0.341096922920489890524209012663
359;0.372107247747624127090483414376
360;0.430408940964004038889433232951
361;0.368809127918330040327111880593
362;0.400130740444375343545002983965
363;0.434156735952171172172582423965
364;0.446138400444371209202901940259
365;0.332816572422086433683238786444
366;0.365767556044524607545195023959
367;0.292520324658371008714768864693
368;0.526321550682923970471729812051
369;0.449402261484866185812132591013
370;0.420012687371836528710987165573
371;0.396677556586714632328181728892
372;0.440122223433962808617040155019
373;0.365107572487765521944814562236
374;0.414644064612111527601828504332
375;0.430408940964004038889433232951
376;0.367129807516487530311860512131
377;0.374006801034839208100883563334
378;0.533350480933598026213622422760
379;0.344529506663803122648629099168
380;0.413193436540565451244291268589
381;0.370583958563266768017674320198
382;0.369946585080866896719707254253
383;0.369414454892205779888789721588
384;0.601117729884346270714091624669
385;0.421073984120137407835557128276
386;0.362378327133943195753957944776
387;0.479088388239857211764493892920
388;0.389092591237496211100095150861
389;0.309685712040159744098308002254
390;0.430408940964004038889433232951
391;0.354197513040054610119243730468
392;0.498129254518742697997375454169
393;0.352086298168602566529507073368
394;0.373837653864628774889214137854
395;0.405693093306793050103399632330
396;0.556336740505493234121551435711
397;0.345438689174522431354681542746
398;0.407431952492485762271173360682
399;0.395478409042985251655275470376
400;0.430408940964004038889433232951
401;0.374008182395715337562657042856
402;0.383806628882915516388036615854
403;0.312987753763385626394701118530
404;0.356508197108894602900482691212
405;0.430408940964004038889433232951
406;0.408774009605483560398672170003
407;0.377297322688374624777337948623
408;0.453546340908733659287599108349
409;0.343912321305157763624260753609
410;0.430408940964004038889433232951
411;0.415202069958474210795406835354
412;0.397853727338476109339913228255
413;0.332420580251333196195200170353
414;0.478562755889411538141425372680
415;0.403447285856433263309825554218
416;0.526255880113954230407523923659
417;0.416862458745916605478311229554
418;0.354255812478169426914864242213
419;0.398860743207736694380625064238
420;0.430408940964004038889433232951
421;0.355558244246456895812338230951
422;0.352658667943486049139179190376
423;0.367129807516487530311860512131
424;0.413967522107356708589184273274
425;0.430408940964004038889433232951
426;0.445439715279504151396753278541
427;0.304064648633882545859307729538
428;0.404936054291382959432040324919
429;0.420201642019180957031600673770
430;0.421343525297079321883055058976
431;0.304249924284011002888004890483
432;0.604599788078072616864692752547
433;0.374437191561992583380814554550
434;0.426530411254753870953630564948
435;0.430408940964004038889433232951
436;0.395439291752596225073889921584
437;0.291060830825177401827645931838
438;0.332816572422086433683238786444
439;0.385201582268506040100915711884
440;0.430408940964004038889433232951
441;0.498129254518742697997375454169
442;0.399456955683350854779379552802
443;0.348072727822271656582475517939
444;0.420012687371836528710987165573
445;0.389534102336872450885689912904
446;0.430673753410189075458236898964
447;0.383901386511619291505439140039
448;0.547959686797993973084485988763
449;0.387387308651078457138994462088
450;0.430408940964004038889433232951
451;0.387644189182026089623453350191
452;0.429318876983891967381982481536
453;0.375982979158935926530947639675
454;0.381439782634825445136263631484
455;0.428618050960938290573762972268
456;0.413193436540565451244291268589
457;0.344128199358590128646593703075
458;0.383729157778237776053663569946
459;0.419180103186621039829076238232
460;0.430408940964004038889433232951
461;0.342282439127743493973555398134
462;0.421073984120137407835557128276
463;0.322810266925933801000377491409
464;0.412511324841185809855239524477
465;0.424744511168658171711726795906
466;0.365137320866318953249895485603
467;0.346262914614287495219714965304
468;0.520803376341663832109816800257
469;0.379157986626657980672603867682
470;0.367129807516487530311860512131
471;0.369949970311229129154525082455
472;0.332420580251333196195200170353
473;0.368678761382538951570806974173
474;0.428163851610403317805757592040
475;0.397652086794829250652770390559
476;0.412066798755779847198488618713
477;0.413967522107356708589184273274
478;0.361752701714412120902910350331
479;0.358217517993363694169353276634
480;0.430408940964004038889433232951
481;0.334312747772163580027661418155
482;0.352065536871065140512991463133
483;0.408568710916191166131009770920
484;0.434156735952171172172582423965
485;0.389092591237496211100095150861
486;0.448037585482767007671679433554
487;0.347056625920168854172557770589
488;0.365767556044524607545195023959
489;0.246068527552960243897853273760
490;0.430408940964004038889433232951
491;0.328216811995353442798930033747
492;0.449402261484866185812132591013
493;0.383752628791432940197410327209
494;0.385343407241852553893677508100
495;0.430408940964004038889433232951
496;0.440122223433962808617040155019
497;0.397614469786789214500859609536
498;0.451166717727353791082041730876
499;0.343916679837668925712980759633
500;0.430408940964004038889433232951
501;0.350631724723697517489360519141
502;0.423961989644231760650605953707
503;0.305270080648936874982633449014
504;0.547959686797993973084485988763
505;0.356508197108894602900482691212
506;0.367915340209944893784907781867
507;0.372013285127068443884524331707
508;0.370583958563266768017674320198
509;0.358400496109432533323994071825
510;0.430408940964004038889433232951
511;0.332816572422086433683238786444
512;0.539360342512762240432753781588
513;0.413193436540565451244291268589
514;0.388887492169207487425676370870
515;0.397853727338476109339913228255
516;0.479088388239857211764493892920
517;0.367129807516487530311860512131
518;0.351350032785309271577496270085
519;0.382663127794428634867406502671
520;0.430408940964004038889433232951
521;0.326639577620790076266875239423
522;0.451093787499735920935796126723
523;0.370263699010744524473643538398
524;0.352086298168602566529507073368
525;0.430408940964004038889433232951
526;0.348202135404538171971904967311
527;0.374843346935223434513510175527
528;0.503296496656052465507619897240
529;0.351782385591543011831945425320
530;0.413967522107356708589184273274
531;0.332420580251333196195200170353
532;0.395478409042985251655275470376
533;0.383880212395218601443262758400
534;0.384524696169030894118399476169
535;0.385294991623621879476966506702
536;0.383806628882915516388036615854
537;0.341096922920489890524209012663
538;0.404844287635172668787118855557
539;0.380357410383162129827392972800
540;0.430408940964004038889433232951
541;0.371841857227428197484414254772
542;0.381676325868210243355238004400
543;0.400130740444375343545002983965
544;0.453546340908733659287599108349
545;0.325771934874679809240450165400
546;0.446138400444371209202901940259
547;0.344451554730668674041547075694
548;0.417505824794320762685433840755
549;0.365767556044524607545195023959
550;0.420854794864686004003782655064
551;0.361514772243511662195726471777
552;0.534749081131232483346513613662
553;0.361053408117997282630159906920
554;0.367772078360884977669216925848
555;0.420012687371836528710987165573
556;0.416862458745916605478311229554
557;0.331277738629462528622134186640
558;0.440122223433962808617040155019
559;0.336488420911207173045821974843
560;0.430408940964004038889433232951
561;0.414644064612111527601828504332
562;0.367654214871298109838839266841
563;0.336288953230595448646092763257
564;0.367129807516487530311860512131
565;0.429318876983891967381982481536
566;0.360060056162870590740646688749
567;0.482969705009469994409850936537
568;0.445439715279504151396753278541
569;0.355458621282047158720345039619
570;0.413193436540565451244291268589
571;0.308093921260701873971115764321
572;0.420201642019180957031600673770
573;0.369946585080866896719707254253
574;0.363413070438559123562472616682
575;0.345423390833414156557500926075
576;0.601117729884346270714091624669
577;0.351768032853537169914900076369
578;0.406794011000564263006627063090
579;0.362378327133943195753957944776
580;0.430408940964004038889433232951
581;0.385469004528213948230458125694
582;0.389092591237496211100095150861
583;0.376536761679609403802103635882
584;0.332816572422086433683238786444
585;0.430408940964004038889433232951
586;0.331438394291933793807551984375
587;0.364218277748308523039650017021
588;0.498129254518742697997375454169
589;0.395513772916120805534027797071
590;0.332420580251333196195200170353
591;0.373837653864628774889214137854
592;0.420012687371836528710987165573
593;0.339509407115695414229878807307
594;0.469098104697405851653627493983
595;0.412066798755779847198488618713
596;0.383901386511619291505439140039
597;0.407431952492485762271173360682
598;0.369728384218919844351250660664
599;0.352374411311513496889433605686
600;0.430408940964004038889433232951
601;0.350992936007857504857261176829
602;0.361039983815621280850296886475
603;0.383806628882915516388036615854
604;0.375982979158935926530947639675
605;0.430408940964004038889433232951
606;0.356508197108894602900482691212
607;0.329981981645739789066558958285
608;0.413193436540565451244291268589
609;0.408774009605483560398672170003
610;0.365767556044524607545195023959
611;0.353801079091694667365172588759
612;0.453546340908733659287599108349
613;0.323436732518113096063105608197
614;0.338116784161146375199978675010
615;0.430408940964004038889433232951
616;0.421073984120137407835557128276
617;0.333733731209755325952269458510
618;0.397853727338476109339913228255
619;0.363853513253924249520317635224
620;0.424744511168658171711726795906
621;0.458739307293604872013604420956
622;0.364786872431841488117413342623
623;0.389534102336872450885689912904
624;0.539920034301064432683214573671
625;0.397592291275731065368857523389
626;0.348283081331744875759624637812
627;0.354255812478169426914864242213
628;0.369949970311229129154525082455
629;0.349064859063020501854933091629
630;0.430408940964004038889433232951
631;0.325338069145847294024656423120
632;0.428163851610403317805757592040
633;0.352658667943486049139179190376
634;0.353920323300651284267391675261
635;0.370583958563266768017674320198
636;0.413967522107356708589184273274
637;0.349773170233343384427398788040
638;0.379849718607656883722275130480
639;0.443940661355010166552914807057
640;0.430408940964004038889433232951
641;0.352147403815645998874657459363
642;0.404936054291382959432040324919
643;0.337445372236761198609110503052
644;0.408568710916191166131009770920
645;0.421343525297079321883055058976
646;0.395203677296147594675178115256
647;0.361173357971713913910561639944
648;0.482969705009469994409850936537
649;0.332420580251333196195200170353
650;0.411870448769105909149052728239
651;0.426530411254753870953630564948
652;0.246068527552960243897853273760
653;0.344528546854302142286423852753
654;0.395439291752596225073889921584
655;0.352086298168602566529507073368
656;0.488718424328338022461186193727
657;0.332816572422086433683238786444
658;0.367129807516487530311860512131
659;0.338132160088261589245693055585
660;0.430408940964004038889433232951
661;0.360619845188122885583816505945
662;0.384662955943923874879364794182
663;0.399456955683350854779379552802
664;0.462387538865549865563618907321
665;0.395478409042985251655275470376
666;0.420012687371836528710987165573
667;0.343399364766554682003063562980
668;0.350631724723697517489360519141
669;0.430673753410189075458236898964
670;0.383806628882915516388036615854
671;0.365767556044524607545195023959
672;0.547959686797993973084485988763
673;0.376129394432057443687895596361
674;0.395558761496812443683554845556
675;0.430408940964004038889433232951
676;0.372013285127068443884524331707
677;0.303745675684779321753979753781
678;0.429318876983891967381982481536
679;0.387980443136570121043242625286
680;0.430408940964004038889433232951
681;0.381439782634825445136263631484
682;0.360632973091902240729100089245
683;0.333368382358596313476605760567
684;0.413193436540565451244291268589
685;0.408584627720135954330838276885
686;0.383237288496405280900662358095
687;0.383729157778237776053663569946
688;0.463955036191056573228214266348
689;0.322105518349770266553252342898
690;0.430408940964004038889433232951
691;0.383305396571474295606978030935
692;0.382663127794428634867406502671
693;0.421073984120137407835557128276
694;0.377945303983869233549712938160
695;0.392422251247078646978946505866
696;0.412511324841185809855239524477
697;0.300878051153279186553919875885
698;0.346392157694090105389329641835
699;0.365137320866318953249895485603
700;0.430408940964004038889433232951
701;0.357535298673103247072275901603
702;0.466688522277791418319308342461
703;0.352211524235232729424056108321
704;0.503296496656052465507619897240
705;0.367129807516487530311860512131
706;0.392050917804241245253197847943
707;0.337366426344131057995453599663
708;0.332420580251333196195200170353
709;0.358127149918438747730782304062
710;0.390872595430397837721417420347
711;0.428163851610403317805757592040
712;0.389534102336872450885689912904
713;0.313102984147066353372490022641
714;0.412066798755779847198488618713
715;0.420201642019180957031600673770
716;0.341096922920489890524209012663
717;0.361752701714412120902910350331
718;0.372107247747624127090483414376
719;0.370805494541737091847758990324
720;0.430408940964004038889433232951
721;0.366534474924154238822424720674
722;0.368809127918330040327111880593
723;0.352065536871065140512991463133
724;0.400130740444375343545002983965
725;0.388500607581009453941903533265
726;0.434156735952171172172582423965
727;0.372898383226526400669880140310
728;0.446138400444371209202901940259
729;0.448037585482767007671679433554
730;0.332816572422086433683238786444
731;0.337185503210988042464708349289
732;0.365767556044524607545195023959
733;0.350732615201881873478746719218
734;0.292520324658371008714768864693
735;0.430408940964004038889433232951
736;0.501807406864608260861578972315
737;0.356709158844348443501347703440
738;0.449402261484866185812132591013
739;0.304897212128635209913817219538
740;0.420012687371836528710987165573
741;0.385343407241852553893677508100
742;0.396677556586714632328181728892
743;0.352336063056891753760152372944
744;0.440122223433962808617040155019
745;0.383901386511619291505439140039
746;0.365107572487765521944814562236
747;0.451166717727353791082041730876
748;0.414644064612111527601828504332
749;0.369256163209401846298305239960
750;0.430408940964004038889433232951
751;0.328140563247974273370269669938
752;0.367129807516487530311860512131
753;0.406120302728566484995953392017
754;0.374006801034839208100883563334
755;0.375433012040063816176311880947
756;0.533350480933598026213622422760
757;0.319411975837870470401241096947
758;0.344529506663803122648629099168
759;0.367915340209944893784907781867
760;0.413193436540565451244291268589
761;0.321973143068848452624799526258
762;0.370583958563266768017674320198
763;0.379812610172417837970884707424
764;0.369946585080866896719707254253
765;0.430408940964004038889433232951
766;0.369414454892205779888789721588
767;0.332420580251333196195200170353
768;0.543674036861534757915635680464
769;0.338178333435205826998970942276
770;0.421073984120137407835557128276
771;0.388887492169207487425676370870
772;0.362378327133943195753957944776
773;0.354965105866232352811142020422
774;0.479088388239857211764493892920
775;0.417029239614069873607510694364
776;0.389092591237496211100095150861
777;0.351350032785309271577496270085
778;0.309685712040159744098308002254
779;0.331860061940883593264790962670
780;0.430408940964004038889433232951
781;0.331366688988846014033008474431
782;0.354197513040054610119243730468
783;0.401225087247786509806468387472
784;0.468396408410734521227078540185
785;0.369949970311229129154525082455
786;0.352086298168602566529507073368
787;0.324266393608051759348322750934
788;0.373837653864628774889214137854
789;0.348202135404538171971904967311
790;0.405693093306793050103399632330
791;0.350547118826682721403216904345
792;0.556336740505493234121551435711
793;0.342693414240407049576022805169
794;0.345438689174522431354681542746
795;0.413967522107356708589184273274
796;0.407431952492485762271173360682
797;0.350515221653708975482852748559
798;0.395478409042985251655275470376
799;0.367129807516487530311860512131
800;0.430408940964004038889433232951
801;0.384524696169030894118399476169
802;0.374008182395715337562657042856
803;0.332816572422086433683238786444
804;0.383806628882915516388036615854
805;0.408568710916191166131009770920
806;0.312987753763385626394701118530
807;0.404844287635172668787118855557
808;0.356508197108894602900482691212
809;0.326434531678769569498090895809
810;0.430408940964004038889433232951
811;0.308510351209093190875996531501
812;0.408774009605483560398672170003
813;0.381676325868210243355238004400
814;0.377297322688374624777337948623
815;0.246068527552960243897853273760
816;0.453546340908733659287599108349
817;0.348353705935127197935951804604
818;0.343912321305157763624260753609
819;0.446138400444371209202901940259
820;0.430408940964004038889433232951
821;0.330244313860677980685649524053
822;0.415202069958474210795406835354
823;0.324283030566918000839563175873
824;0.397853727338476109339913228255
825;0.420854794864686004003782655064
826;0.332420580251333196195200170353
827;0.329051480295616938819583708993
828;0.478562755889411538141425372680
829;0.321222221357102394251381440581
830;0.403447285856433263309825554218
831;0.367772078360884977669216925848
832;0.526255880113954230407523923659
833;0.391683054350435029339020223922
834;0.416862458745916605478311229554
835;0.350631724723697517489360519141
836;0.354255812478169426914864242213
837;0.440122223433962808617040155019
838;0.398860743207736694380625064238
839;0.351875438185464119441010492489
840;0.430408940964004038889433232951
841;0.341461489789158198126707454561
842;0.355558244246456895812338230951
843;0.367654214871298109838839266841
844;0.352658667943486049139179190376
845;0.372013285127068443884524331707
846;0.367129807516487530311860512131
847;0.401227114507104808538575784735
848;0.413967522107356708589184273274
849;0.360060056162870590740646688749
850;0.430408940964004038889433232951
851;0.335485907173104850592596627253
852;0.445439715279504151396753278541
853;0.351818805199888913965741566340
854;0.304064648633882545859307729538
855;0.413193436540565451244291268589
856;0.404936054291382959432040324919
857;0.366066564937826743322512006592
858;0.420201642019180957031600673770
859;0.331002403214058452880530388161
860;0.421343525297079321883055058976
861;0.363413070438559123562472616682
862;0.304249924284011002888004890483
863;0.307797465512278850449583310784
864;0.601117729884346270714091624669
865;0.363480908968436740722099425240
866;0.374437191561992583380814554550
867;0.406794011000564263006627063090
868;0.426530411254753870953630564948
869;0.340467634425567422303185478886
870;0.430408940964004038889433232951
871;0.324639786378268509340051623746
872;0.395439291752596225073889921584
873;0.389092591237496211100095150861
874;0.291060830825177401827645931838
875;0.389767237670188858537041307829
876;0.332816572422086433683238786444
877;0.340810810909356878124676806818
878;0.385201582268506040100915711884
879;0.331438394291933793807551984375
880;0.430408940964004038889433232951
881;0.333426901946204902333090622005
882;0.498129254518742697997375454169
883;0.317169031194076637573267354539
884;0.399456955683350854779379552802
885;0.332420580251333196195200170353
886;0.348072727822271656582475517939
887;0.338488672510289686224158744714
888;0.420012687371836528710987165573
889;0.370583958563266768017674320198
890;0.389534102336872450885689912904
891;0.414075404160221934538421892362
892;0.429578988284159985716147640869
893;0.351339196964076297217897566304
894;0.383901386511619291505439140039
895;0.341096922920489890524209012663
896;0.547959686797993973084485988763
897;0.369728384218919844351250660664
898;0.387387308651078457138994462088
899;0.365267003732235095899766981367
900;0.430408940964004038889433232951
901;0.325464189808871066881863131547
902;0.387644189182026089623453350191
903;0.361039983815621280850296886475
904;0.429318876983891967381982481536
905;0.394935791117999518783368887955
906;0.375982979158935926530947639675
907;0.312944615763902492538994990004
908;0.381439782634825445136263631484
909;0.356508197108894602900482691212
910;0.428618050960938290573762972268
911;0.333229470950277517416975539246
912;0.413193436540565451244291268589
913;0.334508690332263166929195928540
914;0.344128199358590128646593703075
915;0.365767556044524607545195023959
916;0.383729157778237776053663569946
917;0.352086298168602566529507073368
918;0.419180103186621039829076238232
919;0.355302031868156498197335032183
920;0.430408940964004038889433232951
921;0.338116784161146375199978675010
922;0.342282439127743493973555398134
923;0.354460476304892763954202607854
924;0.421073984120137407835557128276
925;0.391689355912549239587433372860
926;0.322810266925933801000377491409
927;0.397853727338476109339913228255
928;0.412511324841185809855239524477
929;0.357591086944711096303847153788
930;0.424744511168658171711726795906
931;0.392078080823828450573716726683
932;0.365137320866318953249895485603
933;0.364786872431841488117413342623
934;0.346262914614287495219714965304
935;0.407300303008107247771526152061
936;0.520803376341663832109816800257
937;0.340988515678272981620106866387
938;0.379157986626657980672603867682
939;0.348283081331744875759624637812
940;0.367129807516487530311860512131
941;0.340561178701543781023570327465
942;0.369949970311229129154525082455
943;0.338193410561532079797617235763
944;0.332420580251333196195200170353
945;0.430408940964004038889433232951
946;0.368678761382538951570806974173
947;0.379684850405948893784190778135
948;0.428163851610403317805757592040
949;0.328830578347454605528416983604
950;0.397652086794829250652770390559
951;0.353920323300651284267391675261
952;0.412066798755779847198488618713
953;0.341656471737723220834223917631
954;0.413967522107356708589184273274
955;0.369946585080866896719707254253
956;0.361752701714412120902910350331
957;0.379849718607656883722275130480
958;0.358217517993363694169353276634
959;0.383702445271188081733521247926
960;0.430408940964004038889433232951
961;0.363352605694340077618815339220
962;0.334312747772163580027661418155
963;0.404936054291382959432040324919
964;0.352065536871065140512991463133
965;0.362378327133943195753957944776
966;0.408568710916191166131009770920
967;0.320793935250234540306919187736
968;0.434156735952171172172582423965
969;0.395203677296147594675178115256
970;0.389092591237496211100095150861
971;0.305685071173978402484536717845
972;0.448037585482767007671679433554
973;0.348886428207418551840885611259
974;0.347056625920168854172557770589
975;0.411870448769105909149052728239
976;0.365767556044524607545195023959
977;0.342232473746414199291917612827
978;0.246068527552960243897853273760
979;0.372749332884721080559283007031
980;0.430408940964004038889433232951
981;0.395439291752596225073889921584
982;0.328216811995353442798930033747
983;0.346431365398324524472675676012
984;0.449402261484866185812132591013
985;0.373837653864628774889214137854
986;0.383752628791432940197410327209
987;0.367129807516487530311860512131
988;0.385343407241852553893677508100
989;0.372950794574013992490349219910
990;0.430408940964004038889433232951
991;0.343527153645248056548459399539
992;0.440122223433962808617040155019
993;0.384662955943923874879364794182
994;0.397614469786789214500859609536
995;0.361347697813655486561917093560
996;0.451166717727353791082041730876
997;0.307684966461541454308715912751
998;0.343916679837668925712980759633
999;0.415175963786157817311214190616
1000;0.430408940964004038889433232951
